4th Body-Induced Secondary Resonance Overlapping Inside Unstable Resonant Orbit Families: a Jupiter-Ganymede 4:3 + Europa Case Study

The overlapping of mean-motion resonances is useful for low or zero-propellant space mission design, but while most related prior work uses a planar CRTBP model, tours of multi-moon systems require using resonances affected by two moons. In this case study, we investigate Jupiter-Ganymede unstable 4:3 resonant orbits in a concentric circular restricted 4-body Jupiter-Europa-Ganymede model. We show that despite their high order, secondary resonances between the 4:3 orbits and Europa have a large effect, including 11/34, 12/37, 23/71, and 25/77. Computing newly generated objects inside the secondary resonances definitively confirms their overlap, which causes a complete structural change of the higher-energy unstable 4:3 orbits whose manifolds are most useful for low-TOF orbit transfers. We believe this phenomenon is general, with major implications for resonant orbit use in tour design.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

